Causal Inference in Possibly Nonlinear Factor Models

This paper develops a causal inference method for treatment effects models with noisily measured confounders. The key feature is that a large number of noisy proxies are available and linked with the underlying latent confounders through an unknown, possibly nonlinear factor structure. The main building block is a local principal subspace approximation procedure that combines K-nearest-neighbor matching and principal component analysis. Estimators of many causal parameters, including average treatment effects and counterfactual distributions, are constructed based on doubly-robust score functions, and their large-sample properties are established. These results require the collection of proxies to be jointly informative about the latent confounders relevant to the outcome and treatment, while allowing some proxies to be uninformative, their identities to be unknown, and measurement errors to be correlated with the outcome or treatment. We also obtain uniformly consistent estimators of the conditional average treatment effect at each unit's confounder values. The results are illustrated with an empirical application studying the effect of political connections on stock returns of financial firms and a Monte Carlo experiment.

==> 00README.txt <==
ARXIV SUBMISSION PACKAGE

Main TeX file: Feng_2026.tex
Engine: pdfLaTeX
Bibliography: BibTeX with jasa.bst

The main paper and supplemental appendix compile as one PDF. The master file
loads Feng_2026--Supplement.tex after the common bibliography. Labels from both
parts share one namespace, so references between the paper and supplement are
resolved natively in the combined document.

Local build command:

    latexmk -pdf -interaction=nonstopmode -halt-on-error Feng_2026.tex

The upload archive Feng_2026-arXiv-upload.zip contains only the source files,
bibliography/style files, and the figure/table inputs needed for arXiv. The PDF
beside it is a locally compiled preview and is intentionally excluded from the
upload archive.


==> input/Table_Pointwise_SA_1.txt <==
\begin{tabular}{lccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Local PCA, $K=$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR-DL}\tabularnewline
\cline{2-6} \cline{8-8} \cline{10-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{73}&\multicolumn{1}{c}{145}&\multicolumn{1}{c}{217}&\multicolumn{1}{c}{289}&\multicolumn{1}{c}{$\widehat{K}_{\mathtt{CV}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}\tabularnewline
\hline
{\bfseries $(n,p)=(500, 125)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.131$&$0.130$&$0.133$&$0.137$&$0.133$&&$0.197$&&$0.202$\tabularnewline
~~CR&$0.877$&$0.875$&$0.867$&$0.859$&$0.867$&&$0.821$&&$0.807$\tabularnewline
~~AL&$0.404$&$0.402$&$0.403$&$0.405$&$0.403$&&$0.521$&&$0.522$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 250)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.115$&$0.114$&$0.115$&$0.117$&$0.116$&&$0.198$&&$0.203$\tabularnewline
~~CR&$0.914$&$0.916$&$0.914$&$0.909$&$0.919$&&$0.822$&&$0.808$\tabularnewline
~~AL&$0.394$&$0.392$&$0.393$&$0.394$&$0.393$&&$0.520$&&$0.522$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 500)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.108$&$0.107$&$0.107$&$0.109$&$0.108$&&$0.200$&&$0.204$\tabularnewline
~~CR&$0.921$&$0.929$&$0.929$&$0.928$&$0.928$&&$0.809$&&$0.803$\tabularnewline
~~AL&$0.387$&$0.386$&$0.387$&$0.388$&$0.387$&&$0.521$&&$0.522$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 750)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.101$&$0.101$&$0.102$&$0.103$&$0.102$&&$0.201$&&$0.206$\tabularnewline
~~CR&$0.943$&$0.946$&$0.944$&$0.940$&$0.943$&&$0.810$&&$0.794$\tabularnewline
~~AL&$0.384$&$0.385$&$0.386$&$0.387$&$0.386$&&$0.521$&&$0.523$\tabularnewline
\hline
\end{tabular}


==> input/Table_Pointwise_SA_2.txt <==
\begin{tabular}{lccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Local PCA, $K=$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR-DL}\tabularnewline
\cline{2-6} \cline{8-8} \cline{10-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{73}&\multicolumn{1}{c}{145}&\multicolumn{1}{c}{217}&\multicolumn{1}{c}{289}&\multicolumn{1}{c}{$\widehat{K}_{\mathtt{CV}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}\tabularnewline
\hline
{\bfseries $(n,p)=(500, 125)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.096$&$0.095$&$0.095$&$0.095$&$0.095$&&$0.154$&&$0.151$\tabularnewline
~~CR&$0.947$&$0.948$&$0.955$&$0.948$&$0.951$&&$0.921$&&$0.906$\tabularnewline
~~AL&$0.376$&$0.374$&$0.374$&$0.375$&$0.374$&&$0.500$&&$0.484$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 250)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.100$&$0.097$&$0.097$&$0.097$&$0.098$&&$0.156$&&$0.150$\tabularnewline
~~CR&$0.943$&$0.947$&$0.947$&$0.947$&$0.946$&&$0.902$&&$0.901$\tabularnewline
~~AL&$0.376$&$0.373$&$0.373$&$0.374$&$0.373$&&$0.500$&&$0.480$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 500)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.100$&$0.098$&$0.097$&$0.098$&$0.098$&&$0.158$&&$0.149$\tabularnewline
~~CR&$0.934$&$0.945$&$0.942$&$0.937$&$0.943$&&$0.903$&&$0.905$\tabularnewline
~~AL&$0.374$&$0.372$&$0.371$&$0.372$&$0.372$&&$0.501$&&$0.477$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 750)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.097$&$0.094$&$0.094$&$0.095$&$0.095$&&$0.157$&&$0.149$\tabularnewline
~~CR&$0.951$&$0.954$&$0.952$&$0.952$&$0.948$&&$0.905$&&$0.913$\tabularnewline
~~AL&$0.375$&$0.372$&$0.372$&$0.372$&$0.373$&&$0.500$&&$0.478$\tabularnewline
\hline
\end{tabular}


==> input/Table_Pointwise_SA_3.txt <==
\begin{tabular}{lccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Local PCA, $K=$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR-DL}\tabularnewline
\cline{2-6} \cline{8-8} \cline{10-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{73}&\multicolumn{1}{c}{145}&\multicolumn{1}{c}{217}&\multicolumn{1}{c}{289}&\multicolumn{1}{c}{$\widehat{K}_{\mathtt{CV}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}\tabularnewline
\hline
{\bfseries $(n,p)=(500, 125)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.100$&$0.101$&$0.105$&$0.110$&$0.103$&&$0.185$&&$0.202$\tabularnewline
~~CR&$0.942$&$0.947$&$0.935$&$0.924$&$0.938$&&$0.848$&&$0.809$\tabularnewline
~~AL&$0.381$&$0.381$&$0.385$&$0.389$&$0.383$&&$0.515$&&$0.521$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 250)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.101$&$0.100$&$0.100$&$0.102$&$0.100$&&$0.186$&&$0.202$\tabularnewline
~~CR&$0.932$&$0.941$&$0.942$&$0.941$&$0.938$&&$0.844$&&$0.808$\tabularnewline
~~AL&$0.377$&$0.377$&$0.379$&$0.382$&$0.378$&&$0.515$&&$0.521$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 500)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.101$&$0.098$&$0.099$&$0.101$&$0.099$&&$0.188$&&$0.203$\tabularnewline
~~CR&$0.932$&$0.944$&$0.941$&$0.938$&$0.940$&&$0.843$&&$0.805$\tabularnewline
~~AL&$0.375$&$0.374$&$0.376$&$0.379$&$0.376$&&$0.515$&&$0.522$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 750)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.098$&$0.095$&$0.095$&$0.097$&$0.096$&&$0.188$&&$0.205$\tabularnewline
~~CR&$0.945$&$0.958$&$0.953$&$0.949$&$0.950$&&$0.843$&&$0.797$\tabularnewline
~~AL&$0.375$&$0.374$&$0.376$&$0.378$&$0.376$&&$0.516$&&$0.522$\tabularnewline
\hline
\end{tabular}


==> input/Table_Pointwise_SA_4.txt <==
\begin{tabular}{lccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Local PCA, $K=$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR-DL}\tabularnewline
\cline{2-6} \cline{8-8} \cline{10-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{32}&\multicolumn{1}{c}{63}&\multicolumn{1}{c}{95}&\multicolumn{1}{c}{126}&\multicolumn{1}{c}{$\widehat{K}_{\mathtt{CV}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}\tabularnewline
\hline
{\bfseries $(n,p)=(500, 125)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.153$&$0.140$&$0.138$&$0.140$&$0.146$&&$0.441$&&$0.228$\tabularnewline
~~CR&$0.923$&$0.931$&$0.942$&$0.948$&$0.932$&&$0.837$&&$0.928$\tabularnewline
~~AL&$0.530$&$0.513$&$0.523$&$0.551$&$0.522$&&$1.220$&&$0.817$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 250)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.131$&$0.119$&$0.117$&$0.120$&$0.122$&&$0.442$&&$0.218$\tabularnewline
~~CR&$0.934$&$0.952$&$0.964$&$0.970$&$0.947$&&$0.842$&&$0.935$\tabularnewline
~~AL&$0.482$&$0.466$&$0.485$&$0.518$&$0.475$&&$1.215$&&$0.799$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 500)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.121$&$0.114$&$0.115$&$0.119$&$0.117$&&$0.428$&&$0.225$\tabularnewline
~~CR&$0.934$&$0.950$&$0.955$&$0.964$&$0.944$&&$0.854$&&$0.926$\tabularnewline
~~AL&$0.450$&$0.442$&$0.465$&$0.500$&$0.449$&&$1.220$&&$0.784$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 750)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.116$&$0.110$&$0.110$&$0.114$&$0.112$&&$0.443$&&$0.216$\tabularnewline
~~CR&$0.943$&$0.951$&$0.966$&$0.974$&$0.948$&&$0.843$&&$0.928$\tabularnewline
~~AL&$0.437$&$0.433$&$0.458$&$0.493$&$0.439$&&$1.217$&&$0.777$\tabularnewline
\hline
\end{tabular}


==> input/Table_Pointwise_SA_5.txt <==
\begin{tabular}{lccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Local PCA, $K=$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR-DL}\tabularnewline
\cline{2-6} \cline{8-8} \cline{10-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{32}&\multicolumn{1}{c}{63}&\multicolumn{1}{c}{95}&\multicolumn{1}{c}{126}&\multicolumn{1}{c}{$\widehat{K}_{\mathtt{CV}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}\tabularnewline
\hline
{\bfseries $(n,p)=(500, 125)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.264$&$0.274$&$0.293$&$0.313$&$0.284$&&$0.520$&&$0.378$\tabularnewline
~~CR&$0.856$&$0.849$&$0.824$&$0.810$&$0.837$&&$0.799$&&$0.697$\tabularnewline
~~AL&$0.775$&$0.779$&$0.799$&$0.823$&$0.789$&&$1.334$&&$0.839$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 250)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.208$&$0.220$&$0.240$&$0.262$&$0.228$&&$0.515$&&$0.356$\tabularnewline
~~CR&$0.896$&$0.881$&$0.853$&$0.825$&$0.869$&&$0.800$&&$0.681$\tabularnewline
~~AL&$0.674$&$0.680$&$0.699$&$0.726$&$0.689$&&$1.333$&&$0.776$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 500)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.171$&$0.181$&$0.202$&$0.231$&$0.189$&&$0.511$&&$0.344$\tabularnewline
~~CR&$0.922$&$0.897$&$0.882$&$0.848$&$0.895$&&$0.803$&&$0.670$\tabularnewline
~~AL&$0.607$&$0.616$&$0.638$&$0.669$&$0.627$&&$1.334$&&$0.730$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 750)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.155$&$0.163$&$0.188$&$0.216$&$0.178$&&$0.523$&&$0.344$\tabularnewline
~~CR&$0.942$&$0.928$&$0.902$&$0.850$&$0.912$&&$0.797$&&$0.650$\tabularnewline
~~AL&$0.578$&$0.588$&$0.617$&$0.640$&$0.603$&&$1.333$&&$0.708$\tabularnewline
\hline
\end{tabular}


==> input/Table_Pointwise_SA_6.txt <==
\begin{tabular}{lccccccccc}
\hline\hline
\multicolumn{1}{l}{\bfseries }&\multicolumn{5}{c}{\bfseries Local PCA, $K=$}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR}&\multicolumn{1}{c}{\bfseries }&\multicolumn{1}{c}{\bfseries DR-DL}\tabularnewline
\cline{2-6} \cline{8-8} \cline{10-10}
\multicolumn{1}{l}{}&\multicolumn{1}{c}{32}&\multicolumn{1}{c}{63}&\multicolumn{1}{c}{95}&\multicolumn{1}{c}{126}&\multicolumn{1}{c}{$\widehat{K}_{\mathtt{CV}}$}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}&\multicolumn{1}{c}{}\tabularnewline
\hline
{\bfseries $(n,p)=(500, 125)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.344$&$0.347$&$0.358$&$0.370$&$0.354$&&$0.521$&&$0.351$\tabularnewline
~~CR&$0.840$&$0.837$&$0.832$&$0.827$&$0.833$&&$0.805$&&$0.818$\tabularnewline
~~AL&$0.971$&$0.969$&$0.989$&$1.014$&$0.985$&&$1.354$&&$0.944$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 250)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.275$&$0.282$&$0.295$&$0.310$&$0.294$&&$0.514$&&$0.323$\tabularnewline
~~CR&$0.859$&$0.859$&$0.858$&$0.855$&$0.858$&&$0.811$&&$0.809$\tabularnewline
~~AL&$0.828$&$0.830$&$0.857$&$0.888$&$0.851$&&$1.353$&&$0.861$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 500)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.227$&$0.234$&$0.247$&$0.259$&$0.244$&&$0.513$&&$0.312$\tabularnewline
~~CR&$0.886$&$0.878$&$0.873$&$0.874$&$0.878$&&$0.810$&&$0.793$\tabularnewline
~~AL&$0.725$&$0.730$&$0.756$&$0.788$&$0.751$&&$1.354$&&$0.799$\tabularnewline
\hline
{\bfseries $(n,p)=(500, 750)$}&&&&&&&&&\tabularnewline
~~RMSE&$0.205$&$0.214$&$0.227$&$0.235$&$0.224$&&$0.523$&&$0.307$\tabularnewline
~~CR&$0.905$&$0.889$&$0.879$&$0.883$&$0.888$&&$0.800$&&$0.784$\tabularnewline
~~AL&$0.679$&$0.688$&$0.713$&$0.745$&$0.709$&&$1.354$&&$0.770$\tabularnewline
\hline
\end{tabular}

